EarthN: A new Earth System Nitrogen Model

The amount of nitrogen in the atmosphere, oceans, crust, and mantle have important ramifications for Earth's biologic and geologic history. Despite this importance, the history and cycling of nitrogen in the Earth system is poorly constrained over time. For example, various models and proxies contrastingly support atmospheric mass stasis, net outgassing, or net ingassing over time. In addition, the amount available to and processing of nitrogen by organisms is intricately linked with and provides feedbacks on oxygen and nutrient cycles. To investigate the Earth system nitrogen cycle over geologic history, we have constructed a new nitrogen cycle model: EarthN. This model is driven by mantle cooling, links biologic nitrogen cycling to phosphate and oxygen, and incorporates geologic and biologic fluxes. Model output is consistent with large (2-4x) changes in atmospheric mass over time, typically indicating atmospheric drawdown and nitrogen sequestration into the mantle and continental crust. Critical controls on nitrogen distribution include mantle cooling history, weathering, and the total Bulk Silicate Earth+atmosphere nitrogen budget. Linking the nitrogen cycle to phosphorous and oxygen levels, instead of carbon as has been previously done, provides new and more dynamic insight into the history of nitrogen on the planet.

==> resv_input.txt <==
%file listing all species and reservoirs for N Earth system model. tab delimited file 
% NO = nitrate  NH = ammonium, in ocean and rocks  PO = phosphate  N2 = dinitrogen O = O2
% 
% K = potassium, K40 = K-40, Ar40 = Ar-40 , and Ar36 = Ar-36
% low = low latitude surface ocean  high = high-latitude shallow ocean  shelf = continental 
% shelf ocean  deep = deep ocean  shsed = shelf sediments  desed = deep sediments  
%atm = atmosphere
% occrust = oceanic crust  contcrust = continental crust  mantle = mantle
% Read into matlab as structure arrays with format Resv.species.box or Conc.species.box
% third column is initial values. ocean in uM, remaining in moles
NO,low,1
NO,high,1
NO,shelf,1
NO,deep,1
NO,rxshsed,1e9
NO,rxdesed,1e9
NH,low,16	
NH,high,16
NH,shelf,16
NH,deep,16
NH,rxshsed,1e9
NH,rxdesed,1e9
N2,atm,2.5e20
NH,shsed,0.1e15
NH,desed,0.1e15
NH,occrust,1e15
NH,contcrust,1e18
NH,mantle,7.5e20
PO,low,0.1	
PO,high,0.1
PO,shelf,0.1	
PO,deep,0.1
PO,rxshsed,1e8
PO,rxdesed,1e8
PO,shsed,0.1e12
PO,desed,0.1e13
PO,occrust,1e12
PO,contcrust,5e19
PO,mantle,3e19
O,low,5
O,high,5
O,shelf,5
O,deep,5
O,atm,1e13
O,rxshsed,1e8
O,rxdesed,1e8
K,low,1e3
K,high,1e3
K,shelf,1e3
K,deep,1e3
K,shsed,1e9
K,desed,1e9
K,occrust,1e13
K,contcrust,0.74e22
K,mantle,3e22
Ar40,low,1
Ar40,high,1
Ar40,shelf,1
Ar40,deep,1
Ar40,shsed,1e7
Ar40,desed,1e7
Ar40,occrust,1e7
Ar40,contcrust,1e7
Ar40,mantle,1e7
Ar40,atm,1e9
Ca40,low,1e-3
Ca40,high,1e-3
Ca40,shelf,1e-3
Ca40,deep,1e-3
Ca40,shsed,1e3
Ca40,desed,1e3
Ca40,occrust,1e3
Ca40,contcrust,1e3
Ca40,mantle,1e3
Ar36,low,1
Ar36,high,1
Ar36,shelf,1
Ar36,deep,1
Ar36,occrust,1e8
Ar36,desed,1e8
Ar36,shsed,1e8
Ar36,contcrust,1e9
Ar36,mantle,1e16
Ar36,atm,0.25e9
